Search for excited electrons singly produced in proton-proton collisions at $\sqrt{s} = 13$ TeV with the ATLAS experiment at the LHC

A search for excited electrons produced in $pp$ collisions at $\sqrt{s} = 13$ TeV via a contact interaction $q\bar{q} \to ee^*$ is presented. The search uses 36.1 fb$^{-1}$ of data collected in 2015 and 2016 by the ATLAS experiment at the Large Hadron Collider. Decays of the excited electron via a contact interaction into an electron and a pair of quarks ($eq\bar{q}$) are targeted in final states with two electrons and two hadronic jets, and decays via a gauge interaction into a neutrino and a $W$ boson ($\nu W$) are probed in final states with an electron, missing transverse momentum, and a large-radius jet consistent with a hadronically decaying $W$ boson. No significant excess is observed over the expected backgrounds. Upper limits are calculated for the $pp \to ee^* \to eeq\bar{q}$ and $pp \to ee^* \to e\nu W$ production cross sections as a function of the excited electron mass $m_{e^*}$ at 95% confidence level. The limits are translated into lower bounds on the compositeness scale parameter $\Lambda$ of the model as a function of $m_{e^*}$. For $m_{e^*} < 0.5$ TeV, the lower bound for $\Lambda$ is 11 TeV. In the special case of $m_{e^*} = \Lambda$, the values of $m_{e^*} < 4.8$ TeV are excluded. The presented limits on $\Lambda$ are more stringent than those obtained in previous searches.

==> Metadata.txt <==
Title

  Search for excited electrons singly produced in proton--proton collisions at $\sqrt{s} = 13$ TeV with the ATLAS experiment at the LHC

%Title: Search for excited electrons singly produced in proton--proton collisions at &radic;<span style="text-decoration: overline;"><i>s </i></span> = 13 TeV with the ATLAS experiment at the LHC

Abstract

  A search for excited electrons produced in $pp$ collisions at $\sqrt{s}=13$ TeV via a contact interaction $q\bar{q}\to ee^*$  is presented. The search uses 36.1 fb$^{-1}$ of data collected in 2015 and 2016 by the ATLAS experiment at the Large Hadron Collider. Decays of the excited electron into an electron and a pair of quarks ($eq\bar{q}$) are targeted in final states with two electrons and two hadronic jets, and decays via a gauge interaction into a neutrino and a $W$ boson ($\nu W$) are probed in final states with an electron, missing transverse momentum, and a large-radius jet consistent with a hadronically decaying $W$ boson. No significant excess is observed over the expected backgrounds. Upper limits are calculated for the $pp\to ee^*\to eeq\bar{q}$ and $pp\to ee^*\to e\nu W$ production cross sections as a function of the excited electron mass $m_{e^*}$ at 95\% confidence level. The limits are translated into lower bounds on the compositeness scale parameter $\Lambda$ of the model as a function of $m_{e^*}$. For $m_{e^*}<0.5$ TeV, the lower bound for $\Lambda$ is 11 TeV.  In the special case of $m_{e^*}=\Lambda$, the values of $m_{e^*}<4.8$ TeV are excluded. The presented limits on $\Lambda$ are more stringent than those obtained in previous searches.

%Abstract: A search for excited electrons produced in <i>pp</i> collisions at &radic;<span style="text-decoration:overline;"><i>s</i></span> = 13 TeV via a contact interaction <i>q<span style="text-decoration:overline;">q</span> &rarr;  ee<sup>*</sup></i> is presented. The search uses 36.1 fb<sup>-1</sup> of data collected in 2015 and 2016 by the ATLAS experiment at the Large Hadron Collider. Decays of the excited electron into an electron and a pair of quarks (<i>eq<span style="text-decoration:overline;">q</span></i>) are targeted in final states with two electrons and two hadronic jets, and decays via a gauge interaction into a neutrino and a <i>W</i> boson (<i>&nu;W</i>) are probed in final states with an electron, missing transverse momentum, and a large-radius jet consistent with a hadronically decaying <i>W</i> boson. No significant excess is observed over the expected backgrounds. Upper limits are calculated for the <i>pp &rarr; ee<sup>*</sup>&rarr; eeq<span style="text-decoration:overline;">q</span></i> and <i>pp &rarr; ee<sup>*</sup>&rarr; e&nu;W</i> production cross sections as a function of the excited electron mass <i>m<sub>e<sup>*</sup></sub></i> at 95% confidence level. The limits are translated into lower bounds on the compositeness scale parameter &Lambda; of the model as a function of <i>m<sub>e<sup>*</sup></sub></i>. For <i>m<sub>e<sup>*</sup></sub></i> &lt; 0.5 TeV, the lower bound for &Lambda; is 11 TeV.  In the special case of  <i>m<sub>e<sup>*</sup></sub></i> = &Lambda;, the values of <i>m<sub>e<sup>*</sup></sub></i> &lt; 4.8 TeV are excluded.  The presented limits on &Lambda; are more stringent than those obtained in previous searches.


Comments

    46 pages in total, author list starting on page 30, 6 figures, 11 tables,  submitted to Eur. Phys. J. C. All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2017-22/

CERN preprint ID

    CERN-EP-2019-021



